Finding Missing Children: Aging Deep Face Features

Given a gallery of face images of missing children, state-of-the-art face recognition systems fall short in identifying a child (probe) recovered at a later age. We propose an age-progression module that can age-progress deep face features output by any commodity face matcher. For time lapses larger than 10 years (the missing child is found after 10 or more years), the proposed age-progression module improves the closed-set identification accuracy of FaceNet from 40% to 49.56% and CosFace from 56.88% to 61.25% on a child celebrity dataset, namely ITWCC. The proposed method also outperforms state-of-the-art approaches with a rank-1 identification rate from 94.91% to 95.91% on a public aging dataset, FG-NET, and from 99.50% to 99.58% on CACD-VS. These results suggest that aging face features enhances the ability to identify young children who are possible victims of child trafficking or abduction.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> images/figs/document.json <==
{"_class":"document","do_objectID":"D0D10BDE-1459-4884-B1D7-BBEB42BFFF04","colorSpace":0,"currentPageIndex":0,"assets":{"_class":"assetCollection","do_objectID":"A8815F97-219D-4E53-AD4E-B29A4EC0BC04","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/508FABEF-4429-4440-B651-A87F48E0F4B8"}]}

==> images/figs/meta.json <==
{"commit":"ebe35af5ba78090fd351ed427ecaafac003e0331","pagesAndArtboards":{"508FABEF-4429-4440-B651-A87F48E0F4B8":{"name":"Page 1","artboards":{}}},"version":121,"fonts":[],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","created":{"commit":"ebe35af5ba78090fd351ed427ecaafac003e0331","appVersion":"59.1","build":86144,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":121,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.86144"],"appVersion":"59.1","build":86144}

==> images/figs/pages/508FABEF-4429-4440-B651-A87F48E0F4B8.json <==
{"_class":"page","do_objectID":"508FABEF-4429-4440-B651-A87F48E0F4B8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"13E67705-FFF3-4399-92C0-6EA39329FDAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"slice","do_objectID":"17782417-840B-4189-8809-694DBA1B3AFB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"architecture","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":441,"width":268,"x":-1010,"y":-991},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"group","do_objectID":"B3094F7F-E97E-434D-886D-B1B088D581AF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Target Branch","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":200,"width":268,"x":-1010,"y":-750},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6AE8C855-82E5-4336-83E5-6323230FC519","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"48EFA900-9F02-4544-A9FC-049DCC8D62E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Connectors","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":152,"width":184,"x":38,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BAEB3315-05FE-4CEB-800B-CB3FA9B97540","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"9F5D10E4-97FE-4556-9DDE-77403A7ACB28","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CFF6926B-CF5F-4A2C-9FE5-608301A857DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352915, 37.999999999999972}","curveMode":1,"curveTo":"{1.9264705882352915, 37.999999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"}]},{"_class":"shapePath","do_objectID":"FE6C3452-1647-4902-8F85-A76B799CF7EF","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17403AA8-10CE-4EDB-A206-4E92BE47C349","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352955, 12.999999999999986}","curveMode":1,"curveTo":"{1.9264705882352955, 12.999999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.49999999999999944}","curveMode":1,"curveTo":"{0, 0.49999999999999944}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999944}"}]},{"_class":"shapePath","do_objectID":"790D7433-4C3C-4D67-A5F8-8C0C927EF57A","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":100},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79E55566-DF9B-49B2-A517-69637D38B4E5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352908, -11.999999999999979}","curveMode":1,"curveTo":"{1.9264705882352908, -11.999999999999979}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.49999999999998901}","curveMode":1,"curveTo":"{0, 0.49999999999998901}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999998901}"}]},{"_class":"shapePath","do_objectID":"84AD2B42-6BD8-4361-AF14-EFADE5B7A3B6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":116,"x":0,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF73DB68-86C5-4C49-AA61-28CFA4B05A6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"AD6185F5-6FBD-43E4-9DED-1BE9953EDBBD","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25.5,"width":116,"x":0,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F20516C2-32AE-441B-9EEE-4895C6E9F712","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"6F9D15DA-4434-467A-9AD6-DC744F919AD2","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24.5,"width":116,"x":0,"y":76.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6E18A53F-2B17-468A-851D-97A89BB75FC9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"E8B565A1-439C-48B2-B22B-02296D5E0A7C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":116,"x":0,"y":76.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0E5D223-7A86-42BB-A6C6-E1147EA415E9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.4694469519536142e-18, -0.013333333333333343}","curveMode":1,"curveTo":"{3.4694469519536142e-18, -0.013333333333333343}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0043103448275862988, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000007, 0.99333333333333396}","curveMode":1,"curveTo":"{1.0000000000000007, 0.99333333333333396}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000007, 0.99333333333333396}"}]},{"_class":"shapePath","do_objectID":"5FE3E42F-0800-4F6A-9176-8E6F7E6552D6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":149.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9F87D6C-6630-4F0D-B757-90EAA59FDCEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75000000000002753}","curveMode":1,"curveTo":"{0, 0.75000000000002753}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.75000000000002753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9191176470588212, -36.499999999999815}","curveMode":1,"curveTo":"{1.9191176470588212, -36.499999999999815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.5}"}]}]},{"_class":"rectangle","do_objectID":"48E67E6C-1381-4C12-A4DE-D193810802D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":72,"width":72,"x":0,"y":64},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AEC0C3C-48DA-4477-A2DA-D7B56A57BA5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":0.85,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":0.7568627450980392,"red":0.7568627450980392},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":2,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"E5B7AAFA-0FAE-4629-87AE-93258DB197D6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Neurons","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":200,"width":50,"x":129,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC71772C-0CC0-44E4-8156-A14D167992CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"EEA2DEFC-206A-42FD-88B7-9F7A3371FE75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5C0E16E5-E979-4023-8972-1BF1FAB6E34A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1215686274509804,"red":0.1215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5BD017FD-16F9-4CB0-A589-513A73AD8CCD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A393F44-0542-435A-9426-1ABD42A80F39","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1215686274509804,"red":0.1215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D4FEA8F7-F915-4999-AC36-E7AC63313750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":100},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FB39A5F9-605A-47E2-B2E4-6DF16CF35935","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1215686274509804,"red":0.1215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6AA46F00-8093-4877-A018-23BDBF7F2B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":150},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57E8416D-BDEF-43F2-851A-D2A06ECBAE9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1215686274509804,"red":0.1215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]},{"_class":"group","do_objectID":"37CE30DF-4FFE-492E-9338-38DC43E2625F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":45,"x":222,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AEC05A32-0635-4157-9E2A-265B43B9E663","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"9D796E0E-2CA8-41A7-9AC1-4CAAF7713C6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":172,"width":30,"x":15,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D7DB6A11-0C32-4227-ABA0-FF3F088A68E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"CA4852E7-7E3B-47B7-B83A-EBA2C4167687","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93D499FA-9276-4EB0-A340-830BCB22954B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32967032967032972, 0}","curveMode":1,"curveTo":"{0.32967032967032972, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32967032967032972, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999822, 0}","curveMode":1,"curveTo":"{0.99999999999999822, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999822, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65934065934065966, 1}","curveMode":1,"curveTo":"{0.65934065934065966, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65934065934065966, 1}"}]},{"_class":"shapePath","do_objectID":"8863879F-5885-4D50-A437-0D2A593136E9","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":43,"x":2,"y":172.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D269CFC1-5DD2-457C-AA77-C704AD21CF5A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28735632183908044, 0}","curveMode":1,"curveTo":"{0.28735632183908044, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.28735632183908044, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65517241379310343, 1}","curveMode":1,"curveTo":"{0.65517241379310343, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65517241379310343, 1}"}]},{"_class":"shapePath","do_objectID":"3D839CFA-6763-4AAF-A155-99FB26B4A469","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":15,"x":30,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B1B6DE5-EBD6-42E2-8121-E5D50B350A76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.10714285714285714}","curveMode":1,"curveTo":"{0, 0.10714285714285714}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.10714285714285714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.89285714285714279}","curveMode":1,"curveTo":"{1, 0.89285714285714279}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.89285714285714279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"rectangle","do_objectID":"22CA84E7-3A25-4025-8F44-4FB3E303A017","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":172,"width":30,"x":0,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD2D3A34-3E14-4F15-9F58-342C8081FDC7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"7C940D58-8F10-429F-9E3F-A556BB948AFD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FDFF54B9-2CA2-4372-9963-9530E60AD37C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78AD9B73-B842-4E62-B100-EAACFEA86A5F","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3356657-342E-4F14-B14C-674ABD03394C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"F0297F0D-F290-4FBA-A05E-42AA1AB70162","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DB892D-27D2-49C0-AB10-F3254B055BB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D34CA40B-2074-4FEE-9F20-F0AD9DBD75E5","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9F1C189-2640-429A-B295-2103C9B46D03","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"AB635FC9-5278-4610-87EB-85B12B0E23F8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AAD70F05-74A7-4AAF-9240-0F83F05BE2E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"7BDF86ED-F9C0-4704-BF16-E030C6193B21","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCBF9FEC-A44C-4BD1-A913-EB9CBD726097","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"EC9A0A63-A2C7-4A04-AFBC-6BE1B6FC8AE2","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69B61D63-1A21-4F42-9D0D-4F7DE56B032B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.192156862745098,"green":0.2078431372549019,"red":0.1725490196078431},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"41A88E90-CCA5-4BDA-82D2-4086A8478FC8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5C6CADD3-428D-4394-82DE-8167B2CA0EA8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"856B9B19-5838-4FD8-B515-3A44E113F346","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81831DCA-B0B4-4CCE-BA62-0103160B6FA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"C35CAF12-DCD5-4BA4-B117-983053A7E00F","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C629E9E-EE20-4CF5-8C0F-0428F7CFA18E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"7D2C09E8-E3D2-414A-A303-313F0E85C714","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB43C5A5-E773-4D6F-B9E5-D8EADB176D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"43B05F29-29FB-4D49-9E41-AABD5E5E01AB","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CC7E817-456B-4AAE-9BD0-B92782A7EB8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"0E9BBA8F-AF62-4F9A-BF53-40B84D23C909","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C08E47A-2A8E-464D-BC4F-9C4F965FC600","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"0DA2CBE1-92FF-4375-9291-91C769BC5EDE","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9ED986FE-E872-4A36-BCC9-9CEA8E60E90D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4235294117647059,"green":0.4235294117647059,"red":0.9686274509803922},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"CFED8A56-D845-4F40-8C66-254BA4434A96","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":90},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D37FA13-D079-4542-ACF9-9E2B2F2D9E6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B114D9D8-19B9-4BC1-AB7B-0281DB1EF6E5","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54FA8E6F-8E27-43B4-859D-7AD2A1D4A301","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"64171DC8-65E9-4679-82CC-6B8CA042FE73","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8391EF59-77FD-4A34-BA30-627DCF94E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"38B8CABE-A629-419D-A8C4-CD01EA769197","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B78358D4-E8B0-40B0-8053-E24AF0905C3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"B2C84F0B-36B0-4C40-9D98-B3280C0827C9","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88BF2CB0-58F3-48DF-95BA-4C0C871F562F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"DA34CECC-1536-4FAC-BC4E-B604750A6A05","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1BEBBF5D-F4A7-46EA-8B27-EFD17EF56487","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"83D44DDB-53D7-49D8-BC4D-9E7FC06153CF","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E3C5B6ED-4D4A-4807-BD72-F7506B35FACA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.7607843137254902,"red":0.5254901960784314},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"40E96A95-3134-4A0D-90CF-1272D17B9C1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":133},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AD63613-0801-49A9-8AFC-3F6DCCBF1B3C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"D2C94B82-3AB6-4E17-BE47-EECD2011F505","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16399BE1-1D07-4D16-AA56-0FDD86E0C2BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"CC7583B0-44C8-41B6-BB4B-E586C809B327","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA20ABDF-EFBD-4778-A397-867E43B207D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"22FBD9F8-7AE9-48CD-84E3-EF2045993F4B","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B53D585-B0E2-48B8-B06C-53B610041BC8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"E6AD1306-F480-41ED-A8D7-BB268CC981E5","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C7EF4A3-B3E8-419D-8181-048D654510C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"7122F7AA-04C9-4140-BE09-75301912BD5C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D6732F5-EB23-4038-943E-F80CB0F62C49","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"9289E4AF-262D-4A6E-9CC4-24B564BCFCF8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3F36F45-ACA2-42AE-AEC4-8987A3A9AE3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9019607843137255,"green":0.8156862745098039,"red":0.6588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]}]},{"_class":"group","do_objectID":"89987C0A-FD12-4792-88DD-44D00E55B763","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Enrollment Branch","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":200,"width":268,"x":-1010,"y":-991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8CB1C22A-6816-466A-887D-8D66E167EDF5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"81310588-7748-4C20-A771-311DF79B8A59","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Connectors","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":152,"width":184,"x":38,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"022DE8F9-D59E-47AB-9180-6221FB44CF80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"9E797D6A-FA43-47F9-AF1E-51C61667D892","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"611B1AE8-1654-4FE6-8DC5-174DFDADEE0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352915, 37.999999999999972}","curveMode":1,"curveTo":"{1.9264705882352915, 37.999999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"}]},{"_class":"shapePath","do_objectID":"328117DB-1AC9-45AB-8A17-FFBCD990AD53","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D8BF9FA-F400-4B5D-A89D-1D5D6F6BE787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352955, 12.999999999999986}","curveMode":1,"curveTo":"{1.9264705882352955, 12.999999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.49999999999999944}","curveMode":1,"curveTo":"{0, 0.49999999999999944}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999944}"}]},{"_class":"shapePath","do_objectID":"C243FA7D-AEEA-4C94-8EB8-816C1AC4451D","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":100},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3BE03FC-1D44-49F4-9561-FB31F30C16BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9264705882352908, -11.999999999999979}","curveMode":1,"curveTo":"{1.9264705882352908, -11.999999999999979}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.49999999999998901}","curveMode":1,"curveTo":"{0, 0.49999999999998901}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999998901}"}]},{"_class":"shapePath","do_objectID":"6B7443AE-FDD8-4F91-9300-0530BE8029CF","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":116,"x":0,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48F47360-DA5F-49C9-B0C0-3999C1C71DFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"142A26D1-E717-4A9E-BDFA-730D19FA3351","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25.5,"width":116,"x":0,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0300D542-E703-47D4-85BC-A59766282B52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"72F82EED-4C8D-4CC7-95DD-3354C19195A1","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24.5,"width":116,"x":0,"y":76.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"31A65F18-CA39-4EA3-9133-CDCF1C5ABC4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"471D43C8-AC3E-4998-92EC-1DD471459A92","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":116,"x":0,"y":76.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0161E249-4C2F-4E64-8A92-C58A9E0322EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.4694469519536142e-18, -0.013333333333333343}","curveMode":1,"curveTo":"{3.4694469519536142e-18, -0.013333333333333343}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0043103448275862988, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000007, 0.99333333333333396}","curveMode":1,"curveTo":"{1.0000000000000007, 0.99333333333333396}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000007, 0.99333333333333396}"}]},{"_class":"shapePath","do_objectID":"899639A4-0125-450C-93F6-F3225BFDCA1C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":68,"x":116,"y":149.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"680060A3-4D09-46DB-A20D-4B901B3D3486","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.02963654891304348,"green":0.02963654891304348,"red":0.02963654891304348},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75000000000002753}","curveMode":1,"curveTo":"{0, 0.75000000000002753}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.75000000000002753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.9191176470588212, -36.499999999999815}","curveMode":1,"curveTo":"{1.9191176470588212, -36.499999999999815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352899, 0.5}"}]}]},{"_class":"rectangle","do_objectID":"F39614F8-A886-43E1-AAFF-1BC6CC58CCD4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":72,"width":72,"x":0,"y":64},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"665B38FE-2B69-4DB6-A161-2903B1874396","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":0.85,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7583503170289855,"green":0.7583503170289855,"red":0.7583503170289855},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":2,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5C09CBCE-B179-4BF6-8807-D9CEA047954E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Neurons","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":200,"width":50,"x":130,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E38CEA82-95EB-4287-80A3-62C081D41CB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"36F2A7EE-EBF3-4BDA-B3D6-4B2AE9DC9048","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0181F95D-926A-47BE-9F06-672BDC2A65A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1214900362318841,"green":0.1214900362318841,"red":0.1214900362318841},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6D3442DA-CCC3-445A-AB09-872CC9FD72A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C4B8709-2DA0-453C-B5D2-4E8C3DEE1653","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1214900362318841,"green":0.1214900362318841,"red":0.1214900362318841},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F20B8CE0-8BA0-4000-935F-83EDCC326321","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":100},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8E79B49-06E6-454C-90C7-33B19FE88AC7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1214900362318841,"green":0.1214900362318841,"red":0.1214900362318841},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7997E5F9-84A5-4FB5-B50A-F598FF7FA806","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":50,"width":50,"x":0,"y":150},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B481F0A8-7E43-4477-A55F-921B64C5CF85","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1214900362318841,"green":0.1214900362318841,"red":0.1214900362318841},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]},{"_class":"group","do_objectID":"078316B0-A61F-4FA1-8EF6-E5C72D82C294","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":45,"x":222,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0B7B29BC-9F3C-4DEC-97D0-D943368FC0C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F40E38CA-3210-4419-A606-83B9F1553D91","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":172,"width":30,"x":15,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E8BC8069-E9BE-4098-9C1D-8B0EB5B8B3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"19D9AA4F-8A01-442B-AD33-B4D7B3427E5C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"472DF88E-60FD-444A-9E88-FC533D9E55CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32967032967032972, 0}","curveMode":1,"curveTo":"{0.32967032967032972, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32967032967032972, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999822, 0}","curveMode":1,"curveTo":"{0.99999999999999822, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999822, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65934065934065966, 1}","curveMode":1,"curveTo":"{0.65934065934065966, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65934065934065966, 1}"}]},{"_class":"shapePath","do_objectID":"8CB87B71-38B4-46E5-918A-A34E3B1575BA","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":43,"x":2,"y":172.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B43FF645-39A7-42FE-AE96-99A965C81DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28735632183908044, 0}","curveMode":1,"curveTo":"{0.28735632183908044, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.28735632183908044, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65517241379310343, 1}","curveMode":1,"curveTo":"{0.65517241379310343, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65517241379310343, 1}"}]},{"_class":"shapePath","do_objectID":"EADE4FDD-1300-43FB-B324-FD17DAF99847","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":15,"x":30,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0D34D56-06D4-4941-B7D8-0CFE894B8013","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.10714285714285714}","curveMode":1,"curveTo":"{0, 0.10714285714285714}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.10714285714285714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.89285714285714279}","curveMode":1,"curveTo":"{1, 0.89285714285714279}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.89285714285714279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"rectangle","do_objectID":"88177B02-CD34-46C2-B540-E60DD214D890","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":172,"width":30,"x":0,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72407798-4D06-4CF8-8451-11F8BFC72FAC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.2719261532738095},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"54C844BC-118C-4548-8DEE-30475938A87E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AAF02BEE-9331-40D1-9CF7-13B97E52AEA3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"81D7208D-1AC0-4793-9183-E557CA3A3593","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47F98BC6-D4FE-46EA-B8CE-AE6CC9824499","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"61822C2E-83CA-46D3-B35C-DA3AF3C27FE9","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"864AB031-4F29-4B9A-A64F-7BC01A2C70DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"A9C4B07F-68F4-4434-932B-CC331F48B7BB","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C8884F3-0932-4E5F-B6D7-B63E8AF84202","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"96CED870-AFA2-4838-9753-3F8FD4D12E3B","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6E36E863-921B-4432-A38A-946C1C62632D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"64515FD0-1A99-4C29-944A-D69115B90950","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A171E5BB-6D7F-40ED-B6FC-7296273DF71B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"6F28B48F-EBDC-431B-B01D-5DC7C3121472","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1590ADA4-3677-418A-816E-DA3660EB8B24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3764705882352941,"green":0.4901960784313725,"red":0.8862745098039215},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"DFB42F2B-122A-4F98-95F2-3DA6399E5C59","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E7D7B47-2247-4C15-9527-630BFC61A345","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CFA2C2B0-9768-4718-845F-07EF4A36F5A6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F9D886B-0DD6-4B7F-A1FD-7070649449E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"0D392E6F-53CA-4BDA-A353-F8407A466900","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"700B0F71-DE54-47FF-AF58-A705A97F1795","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"E8AD6EB1-7954-41E9-A8FB-819E9966E46D","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56D6CD45-29BD-4688-8A05-29ED29C7B6A4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"6F449450-AD92-405A-AD64-92627605D9CE","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C961A17C-C9A7-44B2-AD82-41B741A918D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"C577CF37-9A9E-4302-B79B-153268A06E0C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0CCA380-B7F9-46DB-9E7B-9D5ADE81BE23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"E1FE03A3-86F3-4E5C-9B30-7CFFF1CCD5B0","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BD792EB0-8FE4-4446-93F2-6A7A5F47F1D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6901960784313725,"green":0.8627450980392157,"red":0.5215686274509804},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"25BE69A9-9BE4-487D-9156-CF16BE34C47B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":90},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83F208F2-A1DC-4A91-8E76-70DA477C3EF9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"D9CDCFB5-FB0D-4B5C-A8BE-32C219813825","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB418366-9080-4BE3-BCF2-763795F63093","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"096FE76A-952A-4532-B684-E3F4C64C793D","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"140FBBD6-D12C-4BA7-8A11-C32905AA06BA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"9773DD49-61FC-47BF-9EEC-EA8C8F17EE0C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D4D387F-2DDB-4301-A1E7-ABD5A6FFC6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"29DDC365-AFEB-4848-94B5-3D62D8CB27A7","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A01FAEFB-AF7E-4AE8-9D64-B4D096C71527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"6679FC44-AB22-4249-94F3-711D1EA55799","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C6FA1C5-DAB4-48D7-AF81-2EBDDEAB0720","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"022D200E-8457-49BF-9866-4F4DEE781B7E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CFCD6EE7-7418-4C18-B994-121BCEE00492","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.6588235294117647,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]},{"_class":"group","do_objectID":"436BA9EF-6BEB-401B-927A-0DBF1489B329","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":46,"x":221.75,"y":133},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D6B3624A-72A4-47F7-B5D6-1FFEF30E5BA8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1210CED5-7F5D-4B0C-B838-03BBE7B94CAF","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":30.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E8A2A16D-B83B-4C28-ABB7-5FB1060FD605","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3281250000000015}","curveMode":1,"curveTo":"{0, 0.3281250000000015}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3281250000000015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.66406250000000178}","curveMode":1,"curveTo":"{1, 0.66406250000000178}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66406250000000178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666334, 0}","curveMode":1,"curveTo":"{0.96666666666666334, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666334, 0}"}]},{"_class":"shapePath","do_objectID":"5860EA0D-F0F6-4105-B156-8535356714C6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":15,"x":0.25,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A891BFA-CBCF-4343-8636-E7C7B5861FC2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.328125}","curveMode":1,"curveTo":"{0, 0.328125}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.328125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000044}","curveMode":1,"curveTo":"{0, 1.0000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.671875}","curveMode":1,"curveTo":"{1, 0.671875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.671875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"C1C4370F-2853-4B2C-BA19-CC28A7E39C81","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":44.5,"x":0.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5E08A505-1870-4ACF-9D89-9E16EB2DC2B3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33707865168539319, 0}","curveMode":1,"curveTo":"{0.33707865168539319, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33707865168539319, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6741573033707855, 1.0000000000000071}","curveMode":1,"curveTo":"{0.6741573033707855, 1.0000000000000071}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6741573033707855, 1.0000000000000071}"}]},{"_class":"shapePath","do_objectID":"14AB8AF3-8E16-4F1A-8B88-6AB76A6E3E58","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":45,"x":0.25,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64DB59C5-72D9-4421-A479-E0ED01D10194","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000002}","curveMode":1,"curveTo":"{0, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333326, 0}","curveMode":1,"curveTo":"{0.33333333333333326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333333333333326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666563, 1}","curveMode":1,"curveTo":"{0.66666666666666563, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666666666666563, 1}"}]},{"_class":"shapePath","do_objectID":"3FC70EB6-7D42-4900-B7B7-14122CFC5AB8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":0.25,"y":21.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA07F63-83CA-47AD-A24C-010D12674AE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"41DDA6DB-12FE-408C-9FB5-CFE5D09051FF","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":30,"x":15.25,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0977E7A-54F4-4ECC-BBB0-E707380DC113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.4333147321428572},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.5529411764705883,"red":0.7647058823529411},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.999999999999997}","curveMode":1,"curveTo":"{0, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.999999999999997}","curveMode":1,"curveTo":"{1, 0.999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}]}]}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> images/figs/user.json <==
{"document":{"pageListHeight":85,"exportableLayerSelection":["FB59ECDB-98F5-43A7-B903-AF7A1FD2C6C2"],"pageListCollapsed":0},"508FABEF-4429-4440-B651-A87F48E0F4B8":{"scrollOrigin":"{1067, 1001}","zoomValue":0.8718323524765818}}
